Star formation rate density as a function of galaxy mass at z < 0.2 with MUSE and GAMA surveys

The star formation rate density (SFRD) is an important tool in galaxy evolution that allows us to identify at which cosmic time galaxies are more efficient at forming stars. For low-mass star-forming galaxies, the SFRD as a function of stellar mass can be straightforwardly related to the galaxy stellar mass function (GSMF). Given the uncertainty of the GSMF at the low-mass end, due to the challenges in observing dwarf galaxies, deriving the SFRD with respect to mass may be crucial to understand galaxy formation. Measurement of SFRD is more complete than number density in a cosmological volume because galaxies with higher SFR are easier to detect and characterize. In this work, the SFRD is derived using two different samples, one using the MUSE WIDE and MUSE Hubble Ultra Deep Field IFU spectroscopic surveys, and another using the GAMA spectroscopic survey. The first sample comprised a total of 27 star-forming galaxies at z $<$ 0.2 (H$\alpha$ selected), whereas the second contained 7579 galaxies at z $<$ 0.06 ($r$-band selected). The star formation rates are derived from measurements of the H$\alpha$ emission line fluxes for the first sample, and using MagPhys SED fitting for the second one. The results show the behaviour of the SFRD to the lowest stellar masses of 10$^{5.5}$ $M_{\odot}$, consistent with a constant slope (in log SFRD versus log stellar mass) and thus no turn-over in the GSMF. The results also suggest that the volume considered for the MUSE WIDE and HUDF sample is underdense.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
